Investigating the spectral age problem with powerful radio galaxies

The 'spectral age problem' is our systematic inability to reconcile the maximum cooling time of radiating electrons in the lobes of a radio galaxy with its age as modelled by the dynamical evolution of the lobes. While there are known uncertainties in the models that produce both age estimates, `spectral' ages are commonly underestimated relative to dynamical ages, consequently leading to unreliable estimates of the time-averaged kinetic feedback of a powerful radio galaxy. In this work we attempt to solve the spectral age problem by observing two cluster-centre powerful radio galaxies; 3C320 and 3C444. With high-resolution broad-band Karl G. Jansky Very Large Array observations of the radio sources and deep XMM-Newton and Chandra observations of their hot intra-cluster media, coupled with the use of an analytic model, we robustly determine their spectral and dynamical ages. After finding self-consistent dynamical models that agree with our observational constraints, and accounting for sub-equipartition magnetic fields, we find that our spectral ages are still underestimated by a factor of two at least. Equipartition magnetic fields will underestimate the spectral age by factors of up to ~20. The turbulent mixing of electron populations in the radio lobes is likely to be the main remaining factor in the spectral age/dynamical age discrepancy, and must be accounted for in the study of large samples of powerful radio galaxies.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
